Basic Principles of Clustering Methods

Clustering methods group a set of data points into a few coherent groups or clusters of similar data points. As an example, consider clustering pixels in an image (or video) if they belong to the same object. Different clustering methods are obtained by using different notions of similarity and different representations of data points.

==> Dataset.csv <==
xa,xb,hatxa,hatxb
-1,0.333333333333333,-1.17241182905612,0.782631357772297
2,3.33333333333333,2.4459764877483,2.17113723583522
5,2.33333333333333,4.72643534130783,3.04623140639248


==> Patches.csv <==
red,green,blue
0.193856078431373,0.235581176470588,0.102821568627451
0.176159607843137,0.206354901960784,0.107070588235294
0.170414117647059,0.207090588235294,0.0941219607843137
0.214516862745098,0.24720431372549,0.103923529411765
0.22897137254902,0.313669019607843,0.147377647058824
0.118058039215686,0.14347568627451,0.0904360784313726
0.184963137254902,0.20944431372549,0.12013137254902
0.144692549019608,0.172834509803922,0.0823658823529412
0.446360784313726,0.616705882352941,0.775858039215686
0.472025098039216,0.617123137254902,0.792940784313725
0.469880392156863,0.633898823529412,0.790514901960784
0.208093725490196,0.231567843137255,0.110519215686275
0.249254509803922,0.287440784313725,0.280933725490196
0.17433568627451,0.174490980392157,0.145819215686275
0.0909003921568627,0.0992513725490196,0.081641568627451
0.572845490196078,0.69400862745098,0.829256078431373
0.606838039215686,0.718103529411765,0.838430588235294
0.253479607843137,0.278414901960784,0.115702745098039
0.193307058823529,0.226737254901961,0.122012156862745
0.192447843137255,0.231251764705882,0.0969407843137255
0.24653137254902,0.284645882352941,0.252272549019608
0.180739607843137,0.207712549019608,0.119394901960784
0.0792372549019608,0.0898886274509804,0.0710011764705882
0.211246666666667,0.255003921568627,0.114033725490196
0.197059215686275,0.245408235294118,0.102857254901961
0.233282745098039,0.248133725490196,0.136481568627451
0.392742352941176,0.479081176470588,0.533625490196078
0.108193725490196,0.130103921568627,0.0754317647058824
0.125776078431373,0.148153725490196,0.0770454901960784
0.112334117647059,0.143409019607843,0.0729274509803921
0.567449803921569,0.575613333333333,0.580277647058824
0.174518039215686,0.213543137254902,0.0885407843137255
0.118747843137255,0.129145882352941,0.0806360784313725
0.585070196078431,0.697809411764706,0.83346431372549
0.270570980392157,0.314681960784314,0.253919215686275
0.231985098039216,0.190742745098039,0.11314862745098
0.164307450980392,0.171123921568627,0.182490196078431
0.570407843137255,0.684067450980392,0.797345490196078
0.232736078431373,0.262811764705882,0.290577254901961
0.246302352941176,0.265401568627451,0.131105098039216
0.210321568627451,0.243235294117647,0.101925490196078
0.622539215686275,0.635355294117647,0.65618
0.235898823529412,0.256664705882353,0.260289411764706
0.725249411764706,0.711187450980392,0.698623137254902
0.362779215686275,0.380084705882353,0.323301568627451
0.222430196078431,0.200100784313725,0.106229019607843
0.494621568627451,0.50539137254902,0.471408235294118
0.200956470588235,0.244936470588235,0.129356862745098
0.181106666666667,0.222565882352941,0.0986098039215686
0.172205098039216,0.201242352941176,0.233752941176471
0.473798039215686,0.629058431372549,0.788671764705882
0.649594901960784,0.737990588235294,0.839916078431373
0.242658039215686,0.272341960784314,0.117723137254902
0.217961568627451,0.258303529411765,0.248576862745098
0.2677,0.297223529411765,0.118624705882353
0.116114901960784,0.157498431372549,0.0845086274509804
0.176662352941176,0.214857647058824,0.0954913725490196
0.219905098039216,0.233002352941176,0.10957568627451
0.191839215686274,0.230932156862745,0.101721176470588
0.22804862745098,0.254711764705882,0.284691764705882
0.187809411764706,0.205560784313725,0.106233725490196
0.134663137254902,0.163387058823529,0.0959921568627451
0.225792156862745,0.259386666666667,0.114283921568627
0.0963062745098039,0.10688,0.0692
0.682196862745098,0.734836470588235,0.792558039215686
0.467561176470588,0.635407843137255,0.790501568627451
0.679320784313725,0.756040392156863,0.844096078431372
0.627230196078431,0.637925490196078,0.656154117647059
0.168774117647059,0.184693725490196,0.103359607843137
0.201129019607843,0.236247058823529,0.106077647058824
0.585128235294118,0.605060784313726,0.626425490196078
0.687923137254902,0.676596862745098,0.662856862745098
0.180581960784314,0.207852941176471,0.239648235294118
0.597347450980392,0.599192549019608,0.595905098039216
0.115630196078431,0.144486666666667,0.0853925490196078
0.186038823529412,0.22786431372549,0.0908890196078431
0.174345490196078,0.204532941176471,0.117257254901961
0.555660784313725,0.679300392156863,0.822672156862745
0.481590588235294,0.498069019607843,0.469984705882353
0.110175294117647,0.132878823529412,0.0913403921568627
0.649922745098039,0.732129019607843,0.837039607843137
0.297040784313725,0.282413333333333,0.188443137254902
0.68601137254902,0.688523921568627,0.695917254901961
0.185450196078431,0.238452156862745,0.0939403921568627
0.229920392156863,0.261799607843137,0.29094
0.13348431372549,0.154129411764706,0.0971086274509804
0.412340784313726,0.565942352941176,0.732530588235294
0.166935294117647,0.197354509803922,0.0971627450980392
0.195770196078431,0.230298039215686,0.120507843137255
0.0905556862745098,0.101093333333333,0.0715172549019608
0.255192156862745,0.293545490196078,0.265645098039216
0.342445098039216,0.425974509803922,0.399838039215686
0.25609137254902,0.281516078431373,0.184120784313725
0.522517254901961,0.550175294117647,0.582411764705882
0.24865137254902,0.288110588235294,0.146982745098039
0.435132941176471,0.599072549019608,0.768923137254902
0.191347450980392,0.220905882352941,0.13518
0.132701960784314,0.163759215686275,0.0749572549019608
0.190615294117647,0.209598823529412,0.122430980392157
0.472715294117647,0.617813333333333,0.792853333333333
0.209229019607843,0.214715294117647,0.214310196078431
0.599959607843137,0.63248,0.671845882352941
0.16328,0.197989019607843,0.0975019607843137
0.134129803921569,0.173950196078431,0.0791298039215686
0.442052549019608,0.556132549019608,0.64674862745098
0.193918431372549,0.240307843137255,0.132926274509804
0.24484862745098,0.268274901960784,0.170547450980392
0.214453333333333,0.248061176470588,0.129432156862745
0.0791105882352941,0.092521568627451,0.0571070588235294
0.324558431372549,0.34662,0.226130588235294
0.149701568627451,0.16603568627451,0.0930494117647059
0.218545490196078,0.245877647058824,0.274878823529412
0.428703529411765,0.443248235294118,0.384707058823529
0.103634509803922,0.132198039215686,0.07526
0.217941176470588,0.248172941176471,0.12037568627451
0.101504705882353,0.125274901960784,0.0793901960784314
0.503999215686274,0.512600784313725,0.483689019607843
0.491058823529412,0.63412862745098,0.80911137254902
0.436177254901961,0.467894901960784,0.500285490196078
0.16590862745098,0.198983137254902,0.0853360784313725
0.206471764705882,0.227610588235294,0.129458823529412
0.105553725490196,0.12448,0.0733356862745098
0.118219215686275,0.148029019607843,0.0769450980392157
0.432946666666667,0.459916862745098,0.47184
0.205836078431373,0.216785882352941,0.154281960784314
0.433125098039216,0.481041568627451,0.53089568627451
0.71801568627451,0.72788431372549,0.740480784313725
0.131790980392157,0.171052156862745,0.0875396078431373
0.607821568627451,0.611118431372549,0.616219607843137
0.325598431372549,0.349714509803922,0.263895294117647
0.104505098039216,0.121629411764706,0.0714690196078431
0.133800784313725,0.158839607843137,0.0918152941176471
0.166881960784314,0.197660784313725,0.0940070588235294
0.170316470588235,0.200634117647059,0.101705882352941
0.129325098039216,0.136167058823529,0.085163137254902
0.63119137254902,0.637686666666667,0.648366666666667
0.470578823529412,0.618006274509804,0.793577647058823
0.121744705882353,0.138880392156863,0.0837498039215686
0.500721568627451,0.521466274509804,0.531178823529412
0.44940862745098,0.620350588235294,0.779573333333333
0.142198039215686,0.169514901960784,0.0959737254901961
0.272825098039216,0.331905490196078,0.170732156862745
0.503472941176471,0.646128235294118,0.80344431372549
0.206043137254902,0.2444,0.114005098039216
0.621313725490196,0.724492549019608,0.836165098039216
0.19674431372549,0.225070980392157,0.105178431372549
0.612001176470588,0.630021176470588,0.650159607843137
0.647743137254902,0.642792156862745,0.640262745098039
0.392027843137255,0.437150588235294,0.447477254901961
0.116983137254902,0.125981568627451,0.106796862745098
0.149578039215686,0.183199215686275,0.115722745098039
0.111504705882353,0.140750196078431,0.0714992156862745
0.417512941176471,0.465581960784314,0.51405294117647
0.447921176470588,0.602664705882353,0.774346274509804
0.56012,0.595832941176471,0.641496078431373
0.352272941176471,0.380689411764706,0.189965882352941
0.123811764705882,0.149844705882353,0.0910960784313726
0.182196078431373,0.218291764705882,0.111923137254902
0.154596470588235,0.188483529411765,0.0893396078431373
0.145390980392157,0.178817254901961,0.0764909803921569
0.242083921568627,0.295054117647059,0.122265098039216
0.226076078431373,0.293846274509804,0.140592549019608
0.596816078431373,0.700949411764706,0.824493725490196
0.443129803921569,0.465338431372549,0.475718039215686
0.685074117647059,0.679100784313726,0.67999137254902
0.560237647058824,0.680174117647059,0.803398039215686
0.652833333333333,0.654307450980392,0.659414117647059
0.183989803921569,0.217747058823529,0.11375568627451
0.155599607843137,0.209213725490196,0.0964937254901961
0.153257647058824,0.182122352941176,0.0997086274509804
0.536292549019608,0.652110196078431,0.802807450980392
0.148653333333333,0.177750980392157,0.106097647058824
0.176959607843137,0.20508431372549,0.105925098039216
0.143098823529412,0.13970862745098,0.131860784313725
0.201387843137255,0.226872941176471,0.25438862745098
0.479167058823529,0.623756078431372,0.799633333333333
0.100556862745098,0.115420784313726,0.0765180392156863
0.512701176470588,0.655175294117647,0.818960784313726
0.578698039215686,0.697274901960784,0.82423568627451
0.388376470588235,0.40721137254902,0.335990588235294
0.368959607843137,0.509685098039216,0.687820784313725
0.227729803921569,0.249045098039216,0.124796078431373
0.22619137254902,0.267520392156863,0.176634901960784
0.110138039215686,0.136722745098039,0.0763529411764706
0.0932250980392157,0.114396862745098,0.0641372549019608
0.35881137254902,0.393699215686274,0.39644431372549
0.283234509803922,0.328757254901961,0.153015294117647
0.394826666666667,0.546431764705882,0.720666666666667
0.249232941176471,0.275436470588235,0.293930196078431
0.162185490196078,0.209060784313725,0.0876294117647059
0.23713568627451,0.293283921568627,0.155163921568627
0.667396078431373,0.675087058823529,0.694239607843137
0.712107058823529,0.770009411764706,0.852525098039216
0.215118039215686,0.241703529411765,0.26986862745098
0.179966666666667,0.230885882352941,0.135361568627451
0.135346274509804,0.153152549019608,0.0966054901960784
0.213623921568627,0.243756470588235,0.275227450980392
0.169653725490196,0.20780431372549,0.0911564705882353
0.460243529411765,0.479069019607843,0.496209803921569
0.332714901960784,0.365443529411765,0.29548431372549
0.429475294117647,0.599433725490196,0.758478431372549
0.119885882352941,0.152283921568627,0.0796188235294118
0.592166666666667,0.703582352941176,0.828300392156863
0.177737647058824,0.208513725490196,0.126338039215686
0.173656862745098,0.219460392156863,0.088683137254902
0.594396078431373,0.704107450980392,0.826279607843137
0.145706274509804,0.173100784313725,0.164912156862745
0.499299607843137,0.50664862745098,0.45393137254902
0.197376862745098,0.254642745098039,0.142453725490196
0.142483921568627,0.166363921568627,0.0864239215686275
0.246278823529412,0.275737647058824,0.114270196078431
0.44734862745098,0.605341568627451,0.75686431372549
0.252236862745098,0.26992431372549,0.278473333333333
0.158856470588235,0.199790196078431,0.0876164705882353
0.241383137254902,0.303477254901961,0.123970980392157
0.255677254901961,0.291320784313725,0.158818039215686
0.303276862745098,0.35248431372549,0.206983529411765
0.213133725490196,0.237483137254902,0.262554117647059
0.622217647058824,0.654783137254902,0.700003921568627
0.69606431372549,0.766656470588235,0.848430588235294
0.474660392156863,0.513282352941177,0.559857647058824
0.217365882352941,0.258763529411765,0.113249803921569
0.184005882352941,0.226434901960784,0.0918901960784314
0.179761568627451,0.208279215686274,0.120296078431373
0.235179215686275,0.263228235294118,0.144966666666667
0.481856470588235,0.627899215686274,0.753513333333333
0.557189411764706,0.682694901960784,0.812217647058823
0.625658431372549,0.707076470588235,0.793834901960784
0.542562745098039,0.556169803921569,0.566052941176471
0.633200784313725,0.727061176470588,0.843545098039216
0.110612549019608,0.138202352941176,0.0754803921568627
0.241546666666667,0.26984862745098,0.209891764705882
0.0924737254901961,0.126065098039216,0.069703137254902
0.278359215686275,0.342421176470588,0.156713333333333
0.611801568627451,0.720010980392157,0.842172549019608
0.556128235294118,0.597350588235294,0.639961568627451
0.188556470588235,0.217849411764706,0.10517137254902
0.22979568627451,0.265897254901961,0.114364705882353
0.213373333333333,0.237409803921569,0.258473725490196
0.475595294117647,0.63463137254902,0.786115294117647
0.254773725490196,0.288672941176471,0.286414901960784
0.205273725490196,0.250951764705882,0.209392549019608
0.486617647058824,0.636759607843137,0.793198039215686
0.585616078431373,0.701733725490196,0.826507843137255
0.179820784313726,0.215963137254902,0.104640392156863
0.17602862745098,0.208116078431373,0.0979682352941176
0.592736078431373,0.671670588235294,0.749930980392157
0.494710588235294,0.640016078431373,0.805701568627451
0.179330980392157,0.204990980392157,0.129415294117647
0.180557254901961,0.227063137254902,0.0952086274509804
0.615462352941176,0.700874117647059,0.792305882352941
0.413374117647059,0.574701568627451,0.745705490196078
0.177527450980392,0.195091764705882,0.100643529411765
0.181403529411765,0.221993333333333,0.0985843137254902
0.155129019607843,0.173752941176471,0.0965807843137255
0.148461176470588,0.191520784313725,0.0799807843137255
0.108008235294118,0.134949019607843,0.0734945098039216
0.499573333333333,0.538822745098039,0.581093333333333
0.454825098039216,0.460689411764706,0.433242745098039
0.721843921568627,0.783553333333333,0.860272941176471
0.0812380392156863,0.0886211764705882,0.0672501960784314
0.212563921568627,0.254078823529412,0.118259215686275
0.112546274509804,0.136770196078431,0.0758219607843137
0.0868121568627451,0.102454509803922,0.0675521568627451
0.315705490196078,0.330001176470588,0.245270980392157
0.0702145098039216,0.0820929411764706,0.0576572549019608
0.225158431372549,0.261418823529412,0.294195294117647
0.682596470588235,0.698672156862745,0.718781176470588
0.0791690196078431,0.0836454901960784,0.0818976470588235
0.131761176470588,0.158329019607843,0.0837474509803922
0.557816078431373,0.68088705882353,0.800905882352941
0.509738039215686,0.649222352941176,0.807498431372549
0.480332549019608,0.625430588235294,0.801229803921569
0.561209411764706,0.597893725490196,0.64609137254902
0.269191764705882,0.300045098039216,0.131198039215686
0.556119215686274,0.675547058823529,0.817218431372549
0.124079215686275,0.150290588235294,0.0805364705882353
0.284127843137255,0.317707843137255,0.302523137254902
0.547385490196079,0.683039215686275,0.830810196078431
0.18606862745098,0.219536862745098,0.0997411764705882
0.128877647058824,0.156505882352941,0.0877878431372549
0.190859607843137,0.216305098039216,0.236605882352941
0.266440392156863,0.302236470588235,0.291442352941176
0.248874509803922,0.281671764705882,0.273979607843137
0.125501176470588,0.149034117647059,0.0761039215686275
0.211208235294118,0.228331764705882,0.236872941176471
0.492483137254902,0.636563137254902,0.812758039215686
0.174481568627451,0.214594901960784,0.0980470588235294
0.485033725490196,0.629622745098039,0.804373333333333
0.153227843137255,0.185440392156863,0.0891309803921569
0.168421568627451,0.186178039215686,0.101451764705882
0.358478431372549,0.376839607843137,0.252328235294118
0.207621568627451,0.251880784313726,0.119590588235294
0.202663137254902,0.237242745098039,0.126566274509804
0.220909019607843,0.256121568627451,0.103627843137255
0.185985490196078,0.215005098039216,0.0954156862745098
0.212614117647059,0.244960784313726,0.105521568627451
0.25288431372549,0.278621960784314,0.112657254901961
0.59685137254902,0.716594117647059,0.84746431372549
0.694656078431373,0.765894509803922,0.844416862745098
0.266934509803922,0.295302352941176,0.120173725490196
0.235397254901961,0.309548235294118,0.164697647058824
0.0998266666666667,0.112140784313725,0.0649694117647059
0.151712941176471,0.195437254901961,0.114910196078431
0.182203921568627,0.210054509803922,0.120657254901961
0.277134901960784,0.313875294117647,0.281541568627451
0.487683137254902,0.627849019607843,0.76448862745098
0.193143137254902,0.222059215686275,0.253440784313725
0.741043137254902,0.78689568627451,0.857752941176471
0.200110980392157,0.241781960784314,0.109330588235294
0.469203921568627,0.497850980392157,0.52115568627451
0.148061568627451,0.182468235294118,0.0844152941176471
0.21732,0.250905882352941,0.149658431372549
0.0877054901960784,0.10728,0.080438431372549
0.260636470588235,0.294710196078431,0.301202352941176
0.146625882352941,0.173483921568627,0.0869239215686275
0.426206666666667,0.591352941176471,0.761849411764706
0.418330196078431,0.474865490196078,0.531695294117647
0.253270588235294,0.315543921568627,0.166378039215686
0.221379607843137,0.26448,0.111866666666667
0.485619607843137,0.504930980392157,0.497507450980392
0.492587843137255,0.63186431372549,0.797723529411765
0.172711764705882,0.214222352941176,0.0917278431372549
0.562278039215686,0.575401568627451,0.58337568627451
0.174307058823529,0.211903529411765,0.105294117647059
0.258093333333333,0.295105098039216,0.302224705882353
0.297530196078431,0.327246666666667,0.28099137254902
0.130328235294118,0.148598039215686,0.124545490196078
0.496283529411765,0.641323529411765,0.806565098039216
0.148862745098039,0.192734117647059,0.0800498039215686
0.222915294117647,0.208459215686275,0.175469411764706
0.155539607843137,0.186487450980392,0.0960294117647059
0.15011137254902,0.147630196078431,0.126994901960784
0.668916078431373,0.750716078431373,0.847558039215686
0.629904705882353,0.725583137254902,0.831343137254902
0.267928235294118,0.306143137254902,0.293198431372549
0.69958431372549,0.769509411764706,0.848294117647059
0.11441568627451,0.136428235294118,0.100420392156863
0.170629411764706,0.179298823529412,0.155953333333333
0.225234117647059,0.257867843137255,0.112558039215686
0.109790588235294,0.135603529411765,0.0842596078431373
0.165131764705882,0.190998823529412,0.0999121568627451
0.194214901960784,0.208876470588235,0.10878
0.172446274509804,0.21996862745098,0.11367568627451
0.218138039215686,0.26968862745098,0.148167843137255
0.179261568627451,0.218472156862745,0.103470588235294
0.202945098039216,0.24125568627451,0.106112156862745
0.177308235294118,0.199660392156863,0.200910588235294
0.208487058823529,0.255846666666667,0.105667843137255
0.36148862745098,0.406861960784314,0.403889019607843
0.353547058823529,0.381799215686275,0.361121960784314
0.182786666666667,0.189322352941176,0.195686274509804
0.201180392156863,0.229005882352941,0.104513725490196
0.218529411764706,0.267201176470588,0.118719215686274
0.217917254901961,0.252705882352941,0.12325568627451
0.117201568627451,0.14420862745098,0.0784721568627451
0.139107450980392,0.171126274509804,0.0892913725490196
0.134963921568627,0.167548235294118,0.0810282352941176
0.198318039215686,0.220201176470588,0.119738431372549
0.136510980392157,0.159107843137255,0.0792003921568628
0.529629019607843,0.669998431372549,0.817310196078431
0.584172941176471,0.617572156862745,0.65662431372549
0.0950007843137255,0.113830980392157,0.0928494117647059
0.135425490196078,0.144802352941176,0.0877772549019608
0.47505568627451,0.620153725490196,0.796152549019608
0.559649411764706,0.553137254901961,0.547635294117647
0.205762745098039,0.228542352941176,0.102508235294118
0.515850980392157,0.659603921568627,0.824118039215686
0.221076470588235,0.274065882352941,0.112802745098039
0.453802745098039,0.622976078431373,0.781690588235294
0.610248235294118,0.690052941176471,0.779014901960784
0.163900392156863,0.206560392156863,0.0881301960784314
0.219564705882353,0.257056470588235,0.114377647058824
0.462863137254902,0.633036470588235,0.786996078431373
0.24768862745098,0.277960784313725,0.283732156862745
0.68042,0.676052941176471,0.673081568627451
0.163383921568627,0.188461568627451,0.0991019607843137
0.629168235294118,0.633420392156863,0.638750588235294
0.603252549019608,0.604373725490196,0.61269137254902
0.183920392156863,0.215313333333333,0.110239215686275
0.461505490196078,0.611135294117647,0.782093725490196
0.549234509803922,0.685293725490196,0.833943529411765
0.205058039215686,0.225314901960784,0.122907450980392
0.285765882352941,0.319065882352941,0.315970588235294
0.185066666666667,0.212641960784314,0.0926513725490196
0.138457647058824,0.171541176470588,0.0817474509803922
0.503347450980392,0.635165882352941,0.796750196078431
0.105182352941176,0.131827450980392,0.0706262745098039
0.237003137254902,0.281247450980392,0.130814509803922
0.178589019607843,0.214143921568627,0.105485098039216
0.488146666666667,0.63579137254902,0.796527058823529
0.194265882352941,0.231261960784314,0.104252549019608
0.195563529411765,0.222569019607843,0.254276470588235
0.511721568627451,0.647431764705882,0.799650196078431
0.662758823529412,0.680010980392157,0.703230588235294
0.140642352941176,0.177589411764706,0.0823125490196078
0.143410196078431,0.182313725490196,0.140536470588235
0.153396470588235,0.18564,0.0936517647058824
0.522359215686275,0.646142745098039,0.804105882352941
0.17219137254902,0.19549137254902,0.146291764705882


==> PrincipalDirection.csv <==
xa,xb
-1.76229654609252,0.556271352910279
5.31632005834422,3.2725914112545

